Human-AI Interaction in Industrial Robotics: Design and Empirical Evaluation of a User Interface for Explainable AI-Based Robot Program Optimization

While recent advances in deep learning have demonstrated its transformative potential, its adoption for real-world manufacturing applications remains limited. We present an Explanation User Interface (XUI) for a state-of-the-art deep learning-based robot program optimizer which provides both naive and expert users with different user experiences depending on their skill level, as well as Explainable AI (XAI) features to facilitate the application of deep learning methods in real-world applications. To evaluate the impact of the XUI on task performance, user satisfaction and cognitive load, we present the results of a preliminary user survey and propose a study design for a large-scale follow-up study.

==> response_to_reviewers.txt <==
Dear Editor, dear Reviewers,

we have prepared a revision to our submission taking each of the comments into account. We have updated the indtroduction to motivate the use of AI methods in industry, with a focus on robot programming, and added additional references supporting our motivation. We have modified Figure 2 to include screenshots of LRP results and the plot showing the optimization quality (model predictions over time). We have reworded Section 2.3.3. As the reviewers rightly pointed out, the resulting (predicted) robot motion after optimization is not only due to the optimizer, but also to the quality of the trained network, making a full counterfactual explanation difficult. We changed the passage to emphasize that by interactively "playing" with the inputs, the user can check the optimizer's behavior against their own intuition - users are often domain experts, but not ML experts, and can interpret e.g. force trajectories quite well. We have fixed the mentioned typos and standardized the format of the references to title case.

Best
Benjamin Alt (corresponding author)
